Path-Following Methods for Generalized Nash Equilibrium Problems

Building upon the results in [Hinterm\"uller et al., SIAM J. Optim, '15], generalized Nash equilibrium problems are considered, in which the feasible set of each player is influenced by the decisions of their competitors. This is realized via the existence of one (or more) state constraint(s) establishing a link between the players. Special emphasis is put on the situation of a state encoded in a possibly non-linear operator equation. First order optimality conditions under a constraint qualification are derived. Aiming at a practically meaningful method, an approximation scheme using a penalization technique leading to a sequence of (Nash) equilibrium problems without dependence of the constraint set on the other players' strategies is established. An associated path-following strategy related to a value function is then proposed. This happens at first on the most abstract level and is subsequently established to a narrower framework geared to the presence of partial differential equations in the constraint. Our findings are illustrated with examples having distributed and boundary controls - both involving semi-linear elliptic PDEs.

==> nash_elliptic_semi_bdry/gamma.dat <==
$n$ $gamma_n$
0 1.0
1 11.0
2 21.0
3 31.0
4 41.0
5 51.0
6 61.0
7 71.0
8 81.0
9 91.0
10 101.0
11 111.0
12 121.0
13 131.2503623234995
14 142.50223586847258
15 154.90133836530046
16 168.58588745321833
17 183.7083873583337
18 200.4398864636397
19 218.9723689919158
20 239.51709115829988
21 262.35014947042265
22 287.8674382357742
23 316.4190685839025
24 348.4451424724535
25 384.58389052558493
26 425.5170297788594
27 472.0386239233467
28 525.1173730264645
29 586.0869392044335
30 656.554167262825
31 738.2746596868981
32 833.5284298189248
33 944.9122571281288
34 1075.4962714367355
35 1228.9224481824301
36 1413.2690170010248
37 1636.884287038476
38 1911.6453987778746
39 2255.961867330774
40 2692.794199346303
41 3254.778781127289
42 3983.406300228008
43 4937.962800857221
44 6195.573974702234
45 7872.169557652785
46 10145.011109903993
47 13311.47567792334
48 17711.024366179903
49 24067.52597630852
50 34078.411948070854
51 50824.02473723778
52 81001.64411054025
53 141660.02496772696
54 280359.613901802
55 682974.8801038394
56 2952917.376647748
57 43112666.858363315
58 8468309138.937424


==> nash_elliptic_semi_bdry/newton_iter.dat <==
$n$ number_of_Newton_iterations
0 6
1 5
2 4
3 4
4 4
5 3
6 3
7 3
8 3
9 3
10 3
11 3
12 3
13 3
14 3
15 3
16 3
17 3
18 3
19 3
20 3
21 3
22 3
23 3
24 3
25 3
26 3
27 3
28 3
29 4
30 3
31 3
32 3
33 3
34 3
35 3
36 3
37 3
38 3
39 3
40 3
41 3
42 3
43 3
44 4
45 4
46 3
47 3
48 4
49 4
50 3
51 3
52 3
53 3
54 3
55 3
56 8
57 33
58 34


==> nash_elliptic_semi_bdry/objectives.dat <==
$n$ Player_1 Player_2 Player_3 Player_4 Sum 
0 0.0004860762634041813 0.0006361526431396003 0.0015610470093251833 0.001580647368389837 0.004263923284258802
1 0.0004516784948273209 0.0005554694540780261 0.0014103888899836957 0.0014947377321092687 0.0039122745709983114
2 0.00042829300190883816 0.0005103776883656552 0.0013458045141030595 0.0014583074187115414 0.0037427826230890943
3 0.00041659997154139754 0.0004831397847600976 0.0013198913549457962 0.0014505290930667688 0.00367016020431406
4 0.00040610865360977304 0.000465088094607264 0.0012998170726982712 0.001438136220329624 0.003609150041244932
5 0.0004006284657520417 0.00045443627279037136 0.001287288310377172 0.001436491822850855 0.00357884487177044
6 0.00039775160793228384 0.00044122386552081325 0.0012723665788657006 0.0014316336626311885 0.0035429757149499862
7 0.0003958315632779688 0.0004312335105323627 0.0012658077013099436 0.0014313376738423528 0.003524210448962628
8 0.000389904885598844 0.0004240426045161455 0.0012644634344331244 0.0014319596335956352 0.003510370558143749
9 0.00038613378579115 0.0004196966692303697 0.0012646666694319441 0.0014328563056842862 0.00350335343013775
10 0.00038313978532804517 0.0004163260387990316 0.0012577815025631182 0.0014291813379910053 0.0034864286646812
11 0.0003808021368026308 0.0004136585711673926 0.0012512985722854695 0.0014271413213998022 0.003472900601655295
12 0.00037904841303306917 0.0004094613467580661 0.0012473076914672483 0.00142647167606862 0.0034622891273270034
13 0.00037794194870876814 0.00040398141216513577 0.0012446161786197965 0.001427004790891282 0.0034535443303849826
14 0.00037696493569841234 0.0003996669529326194 0.0012431755626306992 0.0014290377815624853 0.0034488452328242164
15 0.00037614706520927447 0.00039571513414839876 0.0012425655551549341 0.0014317170121726614 0.003446144766685269
16 0.0003734473373061596 0.000392106976373332 0.0012406968195924038 0.0014322368218457533 0.0034384879551176487
17 0.0003696269025901264 0.00038886965105887496 0.0012362801300284446 0.0014277576765453805 0.0034225343602228265
18 0.00036620395593029527 0.00038633155844978296 0.00123335125680659 0.0014241364577967915 0.0034100232289834597
19 0.00036318632581341286 0.0003843041358814425 0.0012320421700560446 0.0014223762234323576 0.0034019088551832575
20 0.0003606325420926037 0.0003825281423637366 0.0012287880324981034 0.0014226488829801813 0.0033945975999346246
21 0.00035855567375656143 0.0003808063227067202 0.0012266280910468328 0.0014240955183805089 0.0033900856058906234
22 0.0003571348796994328 0.00037517894108359375 0.0012253750712122725 0.0014262798921502696 0.003383968784145569
23 0.0003564739874361912 0.00037019582120360135 0.0012226968078799816 0.0014258906639371327 0.003375257280456907
24 0.00035589762840055407 0.0003658792665899884 0.0012164788655511598 0.0014237799268455476 0.0033620356873872497
25 0.0003554507443926944 0.0003622503881045718 0.001213387660941701 0.0014235009377163977 0.003354589731155365
26 0.0003551289745580144 0.0003592953283864439 0.0012122819321721205 0.0014244458486286644 0.003351152083745243
27 0.0003502803142022009 0.00035760904086895253 0.0012123731553486045 0.0014259894720506801 0.003346251982470438
28 0.0003467771060770371 0.00035639998520494554 0.0012137232813525648 0.0014238920205964752 0.003340792393231023
29 0.0003436867651126582 0.00035538396578876284 0.0012145090691596098 0.001424793089428531 0.003338372889489562
30 0.00034098577811588295 0.0003539474890487126 0.0012114681806468823 0.0014265107630221366 0.0033329122108336144
31 0.0003387158060677488 0.0003466163040181286 0.0012086390173343415 0.0014246744276880821 0.0033186455551083007
32 0.0003369392278522668 0.00034218288581438176 0.0012009413280972103 0.0014201896103167853 0.003300253052080644
33 0.0003356261297281367 0.00033835807049649935 0.001196221667699972 0.00141857389442462 0.0032887797623492284
34 0.00033492823768927095 0.00033525958257145025 0.0011949421628513666 0.0014203429931668378 0.0032854729762789255
35 0.00033467502358596645 0.0003328910370498865 0.0011956173464505427 0.001423440935440294 0.0032866243425266894
36 0.00033459264534454477 0.00033120494773369657 0.001197194979701783 0.0014267783525837453 0.0032897709253637696
37 0.0003346785194587681 0.000330292245349109 0.0011914372369478676 0.001421630657058712 0.0032780386588144566
38 0.0003349113073739544 0.000329930787305581 0.00118831409845178 0.0014200343653193652 0.0032731905584506803
39 0.00033526344497661207 0.00032983505489056963 0.0011869918259013684 0.0014205502350786855 0.0032726405608472357
40 0.00033003453685712927 0.00032985039133521073 0.0011878477409831422 0.0014212672238379884 0.0032689998930134703
41 0.0003249856222862153 0.0003299863793145302 0.001190392310856038 0.0014195359485754603 0.003264900261032244
42 0.00032063488773264524 0.00033010026646373904 0.0011875350376749686 0.001419938119701627 0.00325820831157298
43 0.0003175933598001219 0.00032249684423158896 0.001186254694950953 0.0014228014694297598 0.0032491463684124235
44 0.0003167462764565037 0.0003152831018731204 0.0011855713447629652 0.0014251003713888022 0.003242701094481391
45 0.0003160254833089575 0.00031041609404311557 0.0011870848159298477 0.0014283785404718581 0.0032419049337537786
46 0.00031148945280161036 0.0003092181772070567 0.0011885194109084673 0.0014309397967237345 0.003240166837640869
47 0.0003073999885080204 0.0003083481694902555 0.0011727721635011745 0.0014112754425995024 0.0031997957640989526
48 0.0003048195196473248 0.0003008224533875159 0.0011609108054115968 0.0014047049001850213 0.0031712576786314586
49 0.00030248304827355056 0.000297733439368472 0.0011587500875070444 0.0014033500355859687 0.0031623166107350355
50 0.00030061493606558685 0.0002949632762036183 0.0011504991394868276 0.0013958332688051034 0.003141910620561136
51 0.00029886317283420616 0.0002928429542135683 0.001146308272682509 0.0013925787744903113 0.0031305931742205946
52 0.0002977493511632764 0.0002907940178283674 0.0011431914448660296 0.001390979213290177 0.0031227140271478503
53 0.0002969982609531541 0.00028963312901711163 0.001141472713880337 0.0013895770274008421 0.003117681131251445
54 0.0002967404300159833 0.0002886316123500674 0.0011406143619557276 0.0013891447498869684 0.0031151311542087466
55 0.00029684931716906826 0.0002884974515988399 0.0011405987254685208 0.0013892912173916212 0.0031152367116280503
56 0.00029697688124458925 0.0002885352166948474 0.001141216383118018 0.0013899753287103327 0.0031167038097677873
57 0.00029702395762194023 0.0002885591902663817 0.001141487152691364 0.0013902682535304966 0.0031173385541101825
58 0.0002970281835130794 0.0002885611366402029 0.0011415127398718948 0.0013902944168586295 0.0031173964768838065


==> nash_elliptic_semi_bdry/penalty.dat <==
$n$ $beta(y_n)$
0 0.0022413260875743116
1 0.0009261788209139279
2 0.0005646534296487263
3 0.0004005142205368532
4 0.00030726245595802366
5 0.00024723365122909503
6 0.00020589562803884556
7 0.00017610357061365877
8 0.00015278792236416295
9 0.00013444884405261896
10 0.00011980620235795395
11 0.00010762199513299541
12 9.75575270844276e-05
13 8.887408803547766e-05
14 8.065099875219471e-05
15 7.307511512256575e-05
16 6.612663291614481e-05
17 5.976750760383891e-05
18 5.3959311628878745e-05
19 4.8674301453257507e-05
20 4.379614795049463e-05
21 3.918911641419531e-05
22 3.502426964089479e-05
23 3.1224557948624834e-05
24 2.767113012685977e-05
25 2.443008325876215e-05
26 2.1495394093637223e-05
27 1.883993155259307e-05
28 1.6401625641898448e-05
29 1.419099384995487e-05
30 1.223683277397166e-05
31 1.0498272127328375e-05
32 8.97796407394027e-06
33 7.657905183070263e-06
34 6.517792603653997e-06
35 5.424565297898466e-06
36 4.471966515670058e-06
37 3.639525235829099e-06
38 2.9043048803411012e-06
39 2.2892078417960416e-06
40 1.779408247875588e-06
41 1.3724433593095861e-06
42 1.047606924619792e-06
43 7.951583293766428e-07
44 5.964467580429584e-07
45 4.3997787659659693e-07
46 3.158096288522532e-07
47 2.2729604122105439e-07
48 1.5731923962806426e-07
49 9.989125865789462e-08
50 5.971713383023645e-08
51 3.3137140064954224e-08
52 1.6485768097806416e-08
53 7.209826703057554e-09
54 2.4837607610690732e-09
55 4.405397940796059e-10
56 2.4900553736155466e-11
57 1.1869159411462757e-13
58 3.0846920078526796e-18


==> nash_elliptic_semi_bdry_coop/gamma.dat <==
$n$ $gamma_n$
0 1.0
1 11.0
2 97.83212318938388
3 1810.9159636904437
4 130935.71305590375
5 274171730.5838149


==> nash_elliptic_semi_bdry_coop/newton_iter.dat <==
$n$ number_of_Newton_iterations
0 5
1 4
2 5
3 6
4 8
5 34


==> nash_elliptic_semi_bdry_coop/objectives.dat <==
$n$ Player_1 Player_2 Player_3 Player_4 Sum 
0 0.00016961813626962039 0.0002446808205605517 0.0007969116437842901 0.0008062075385027913 0.0020174181391172533
1 0.00016615898001910283 0.00023278873728822705 0.000878174061832148 0.0009043652898589071 0.0021814870689983853
2 0.00016667047937927307 0.00022764295741888502 0.0009406260651787484 0.000979897671102114 0.0023148371730790204
3 0.00016754236797457024 0.00022568334772332947 0.0009717333267054308 0.0010172663194030877 0.002382225361806418
4 0.00016768638585608532 0.000225240316684993 0.0009793615830501379 0.001027237448667302 0.002399525734258518
5 0.00016769283308467004 0.00022522636612945312 0.0009795792539612892 0.0010275261571416328 0.002400024610317045


==> nash_elliptic_semi_bdry_coop/penalty.dat <==
$n$ $beta(y_n)$
0 0.00011894628385909244
1 1.1516475277461145e-05
2 5.837425912017885e-07
3 7.744445857954449e-09
4 3.649091736402284e-12
5 1.5624432021263516e-18


==> nash_elliptic_semi_distr/gamma.dat <==
$n$ $gamma_n$
0 1.0
1 11.0
2 21.0
3 31.0
4 41.0
5 51.0
6 61.0
7 71.0
8 81.0
9 91.0
10 101.0
11 111.0
12 121.0
13 131.0
14 141.0
15 151.0
16 161.94351383971045
17 174.25278899918965
18 188.1757553293237
19 204.02311380078578
20 222.18823181471123
21 243.17013798992926
22 267.6131549308486
23 296.3630068445907
24 330.5474826059727
25 371.6923858132178
26 421.91639913014944
27 484.2417223498605
28 563.0895146449913
29 665.102437313677
30 800.6032532898389
31 986.5747046931891
32 1252.3048781803986
33 1652.0099895317396
34 2294.211996330776
35 3422.4672857904216
36 5661.889448363827
37 10943.93196870198
38 27185.394217773908
39 103365.85376262829
40 829370.0812225128
41 24284622.358161196


==> nash_elliptic_semi_distr/newton_iter.dat <==
$n$ number_of_Newton_iterations
0 7
1 4
2 4
3 3
4 3
5 3
6 3
7 3
8 3
9 3
10 3
11 3
12 3
13 3
14 3
15 3
16 3
17 3
18 3
19 3
20 3
21 3
22 3
23 3
24 3
25 3
26 3
27 3
28 3
29 3
30 3
31 3
32 3
33 3
34 3
35 3
36 4
37 4
38 4
39 5
40 5
41 6


==> nash_elliptic_semi_distr/objectives.dat <==
$n$ Player_1 Player_2 Player_3 Player_4 Sum 
0 0.0003796595227687863 0.0010828582890490496 0.0005430986494852218 0.002499424104754438 0.004505040566057495
1 0.000385000034347302 0.0010862685087236605 0.0005434899394408685 0.0025451831372752987 0.004559941619787129
2 0.00038586809274580137 0.0010866814426236393 0.0005439515559518451 0.002553749189984271 0.004570250281305557
3 0.00038625448437882567 0.001086848537720674 0.0005441723633554986 0.002557689269083966 0.004574964654538965
4 0.0003864761215159878 0.0010869385051344301 0.0005442997073388576 0.002560032717028402 0.004577747051017678
5 0.00038662102214955836 0.0010869955410241269 0.000544381096326586 0.002561611274073429 0.0045796089335737
6 0.0003867247701025529 0.0010870347796244398 0.0005444410652034896 0.002562762874552457 0.004580963489482939
7 0.00038680260705799084 0.0010870626290570922 0.0005444851739128887 0.0025636454694305194 0.004581995879458491
8 0.0003868638207633316 0.0010870835674150967 0.0005445196976411013 0.002564347252411054 0.0045828143382305835
9 0.00038691357039087935 0.001087100007750048 0.0005445454211670594 0.002564919477519831 0.004583478476827817
10 0.00038695444301795566 0.0010871129774172792 0.0005445670484949922 0.0025653963904598955 0.004584030859390123
11 0.0003869887480856378 0.0010871235952484898 0.0005445853572866957 0.002565801814637964 0.004584499515258788
12 0.00038701820012883856 0.0010871324409289817 0.0005445998609743332 0.00256615187504345 0.0045849023770756035
13 0.00038704369344127164 0.0010871397716488965 0.0005446113717988903 0.002566455809345064 0.0045852506462341226
14 0.0003870659841744214 0.0010871457809245655 0.000544621716203428 0.002566723047647012 0.004585556528949427
15 0.00038708552828786057 0.0010871509693246907 0.0005446307833375741 0.0025669602470300254 0.004585827527980151
16 0.00038710443827855737 0.0010871558217598204 0.0005446397359714367 0.0025671919434825607 0.004586091939492375
17 0.0003871231364906808 0.0010871604245848744 0.0005446491874182952 0.0025674242999875925 0.004586357048481443
18 0.00038714180360907037 0.0010871648113954025 0.0005446578917876257 0.0025676576250845307 0.00458662213187663
19 0.00038716026910300464 0.0010871689713478328 0.0005446651869643182 0.00256789048549245 0.004586884912907606
20 0.00038717842039160153 0.0010871727278994486 0.0005446728941989715 0.0025681218472973027 0.0045871458897873245
21 0.0003871964711554777 0.0010871763038812659 0.0005446805045906015 0.002568353148161194 0.0045874064277885394
22 0.00038721425160258337 0.0010871798218090724 0.0005446869909632771 0.002568583006956237 0.00458766407133117
23 0.00038723160238410156 0.0010871829096792693 0.0005446928687764818 0.0025688122314764415 0.004587919612316294
24 0.00038724862912874506 0.0010871857252978637 0.0005446980999082724 0.0025690416614555216 0.004588174115790403
25 0.0003872653420351354 0.001087188195779103 0.0005447031330308125 0.002569269683717247 0.0045884263545622975
26 0.00038728184591767614 0.0010871903556664716 0.0005447069797807228 0.00256949513117801 0.0045886743125428805
27 0.0003872981535416893 0.001087191950907127 0.0005447090438868645 0.0025697181584118187 0.0045889173067474994
28 0.00038731385480389994 0.0010871931362942293 0.0005447109203035485 0.0025699403849593393 0.004589158296361017
29 0.0003873287475908107 0.00108719368216861 0.0005447128959594522 0.0025701600381529033 0.004589395363871776
30 0.00038734348052019596 0.0010871939464469 0.0005447134025823155 0.0025703779105471433 0.004589628740096555
31 0.0003873572622100613 0.0010871932960619286 0.0005447135600657367 0.0025705910538644273 0.004589855172202154
32 0.00038737027048862667 0.0010871923458586126 0.000544711051321753 0.0025707985639532166 0.004590072231622209
33 0.00038738236082326474 0.0010871903190628914 0.0005447090007937712 0.0025710004209741006 0.004590282101654028
34 0.00038739368156053027 0.0010871875151009403 0.0005447031138795483 0.0025711915918691167 0.0045904759024101354
35 0.0003874043860894045 0.001087183705816895 0.0005446953985237275 0.0025713742922512267 0.004590657782681254
36 0.000387413562282118 0.0010871789963354977 0.0005446889820868605 0.0025715509227216054 0.004590832463426082
37 0.0003874209192069915 0.0010871742435933543 0.0005446782325430643 0.002571706924614997 0.004590980319958407
38 0.0003874248836245765 0.0010871685637073524 0.0005446626067007333 0.0025718266509937955 0.004591082705026457
39 0.0003874257971067019 0.0010871618761351418 0.0005446463973395117 0.002571901318614455 0.004591135389195811
40 0.0003874251847554539 0.0010871554915733118 0.0005446399801413109 0.0025719426526372158 0.004591163309107292
41 0.00038742390292709113 0.0010871516176040332 0.0005446377069503327 0.002571959103554137 0.004591172331035594


==> nash_elliptic_semi_distr/penalty.dat <==
$n$ $beta(y_n)$
0 7.091508789975308e-05
1 5.744008749246056e-06
2 2.22197517676185e-06
3 1.2166310012241542e-06
4 7.811429556832812e-07
5 5.49807726706521e-07
6 4.110319253642533e-07
7 3.2060645925257985e-07
8 2.580984923221362e-07
9 2.128865941072324e-07
10 1.790549149085084e-07
11 1.530181083673496e-07
12 1.324929838287991e-07
13 1.159997668778046e-07
14 1.0252478779854494e-07
15 9.137832826338874e-08
16 8.123955204867731e-08
17 7.182377492615629e-08
18 6.310199909977428e-08
19 5.505056445179144e-08
20 4.7660112081766506e-08
21 4.0911480052445066e-08
22 3.4782787855752823e-08
23 2.9253044773314758e-08
24 2.4304346882602747e-08
25 1.991079433835046e-08
26 1.60448425830825e-08
27 1.2682663279359248e-08
28 9.802679639399877e-09
29 7.380029358464719e-09
30 5.377169412046569e-09
31 3.763215847402191e-09
32 2.5018444137958484e-09
33 1.5571424402492237e-09
34 8.863242294028413e-10
35 4.4654376325849257e-10
36 1.8932070238919254e-10
37 6.157081084599647e-11
38 1.3126725750600242e-11
39 1.3774024477774204e-12
40 4.263437409211773e-14
41 9.799437812983174e-17


==> nash_elliptic_semi_distr_coop/gamma.dat <==
$n$ $gamma_n$
0 1.0
1 11.0
2 21.0
3 31.0
4 41.0
5 51.0
6 65.10374003437221
7 86.26439311099824
8 120.13580768299809
9 179.19094230212073
10 294.98515404158036
11 563.5169940957188
12 1364.546176119103
13 4929.166564700882
14 36025.448565356404
15 904183.15313698
16 211251130.6217799


==> nash_elliptic_semi_distr_coop/newton_iter.dat <==
$n$ number_of_Newton_iterations
0 6
1 4
2 3
3 3
4 3
5 3
6 3
7 3
8 3
9 3
10 3
11 4
12 4
13 4
14 5
15 27
16 88


==> nash_elliptic_semi_distr_coop/objectives.dat <==
$n$ Player_1 Player_2 Player_3 Player_4 Sum 
0 0.0003092008961707409 0.0009674908910164983 0.0003891554063157303 0.0022490819732176393 0.003914929166720609
1 0.00030915233000418466 0.0009673896550613664 0.0003904787459977531 0.002265167931367008 0.003932188662430312
2 0.0003091842428967408 0.0009673884390279069 0.000390779301738202 0.0022686279543875153 0.003935979938050365
3 0.00030920219260952063 0.0009673896406215241 0.00039090880762588623 0.0022702384898359873 0.003937739130692918
4 0.00030921357991300246 0.0009673908026595082 0.0003909797557926063 0.0022711976807128368 0.003938781819077954
5 0.00030922157643811766 0.0009673917829835433 0.00039102540692576606 0.0022718429341192915 0.003939481700466718
6 0.0003092294611513012 0.0009673928517771421 0.0003910665562686683 0.002272470369610101 0.003940159238807212
7 0.0003092370541092301 0.0009673939931035102 0.00039110377394946963 0.002273083876352325 0.003940818697514534
8 0.0003092446195198506 0.0009673950844556226 0.00039113645312230583 0.0022736765598386226 0.0039414527169364015
9 0.0003092514228779946 0.0009673962058793506 0.000391162427113867 0.0022742421770421805 0.003942052232913393
10 0.0003092571072264113 0.0009673972208448553 0.000391181712401303 0.002274767525995186 0.003942603566467756
11 0.0003092619039786586 0.0009673980481999542 0.00039119270217610443 0.0022752354472595736 0.003943088101614291
12 0.0003092652872232752 0.0009673985880892938 0.00039119572384192547 0.002275622098038084 0.003943481697192578
13 0.0003092679976094111 0.0009673990824638345 0.0003911985115992271 0.0022758919366976924 0.003943757528370165
14 0.0003092697693469868 0.0009673993274516681 0.0003911989576152092 0.002276036581682664 0.003943904636096528
15 0.0003092690118852286 0.0009673991881954429 0.0003911985928695329 0.002276088981041609 0.003943955773991813
16 0.0003092684601559231 0.0009673993883847021 0.0003911937104683527 0.0022761032475923345 0.003943964806601312


==> nash_elliptic_semi_distr_coop/penalty.dat <==
$n$ $beta(y_n)$
0 1.2909086427722348e-05
1 8.156387479773013e-07
2 3.0020793389091654e-07
3 1.6052756231976848e-07
4 1.0163551882548996e-07
5 7.090317870032358e-08
6 4.725752066246934e-08
7 2.9523420047140868e-08
8 1.693332859961325e-08
9 8.636010254554252e-09
10 3.723953181113982e-09
11 1.2483939692109836e-09
12 2.805347809834697e-10
13 3.2158185341222453e-11
14 1.151864453582695e-12
15 4.754050448719124e-15
16 1.0788232012218801e-19

